Finding path and cycle counting formulae in graphs with Deep Reinforcement Learning

This paper presents Grammar Reinforcement Learning (GRL), a reinforcement learning algorithm that uses Monte Carlo Tree Search (MCTS) and a transformer architecture that models a Pushdown Automaton (PDA) within a context-free grammar (CFG) framework. Taking as use case the problem of efficiently counting paths and cycles in graphs, a key challenge in network analysis, computer science, biology, and social sciences, GRL discovers new matrix-based formulas for path/cycle counting that improve computational efficiency by factors of two to six w.r.t state-of-the-art approaches. Our contributions include: (i) a framework for generating gramformers that operate within a CFG, (ii) the development of GRL for optimizing formulas within grammatical structures, and (iii) the discovery of novel formulas for graph substructure counting, leading to significant computational improvements.

==> data/EXPQM9GMN.txt <==
Target,1-GNN,1-2-3-GNN,DTNN,Deep LRP,NGNN,I$^2$-GNN,PPGN,G$^2$N$^2$
$\mu$,0.493,0.476,0.244,0.364,0.428,0.428,0.0934,\textbf{0.0703}
$\alpha$,0.78,0.27,0.95,0.298,0.29,0.230,0.318,\textbf{0.127}
$\epsilon_{\mathrm{homo}}$,0.00321,0.00337,0.00388,0.00254,0.00265,0.00261,{0.00174},\textbf{0.00172}
$\epsilon_{\mathrm{lumo}}$,0.00355,0.00351,0.00512,0.00277,0.00297,0.00267,{0.0021},\textbf{0.00153}
$\Delta\epsilon$,0.0049,0.0048,0.0112,0.00353,0.0038,0.0038,{0.0029},\textbf{0.00253}
$R^2$,34.1,22.9,17.0,19.3,20.5,18.64,3.78,\textbf{0.342}
ZPVE,0.00124,0.00019,0.00172,0.00055,0.0002,{0.00014},0.000399,\textbf{0.0000951}
$U_0$,2.32,0.0427,2.43,0.413,0.295,0.211,{0.022},\textbf{0.0169}
$U$,2.08,0.111,2.43,0.413,0.361,0.206,{0.0504},\textbf{0.0162}
$H$,2.23,0.0419,2.43,0.413,0.305,0.269,{0.0294},\textbf{0.0176}
$G$,1.94,0.0469,2.43,0.413,0.489,0.261,{0.024},\textbf{0.0214}
$C_v$,0.27,0.0944,2.43,0.129,0.174,0.0730,0.144,\textbf{0.0429}


==> data/EXPQM9GMNreducefull.txt <==
Target,I$^2$-GNN,PPGN(12),PPGN(1),PPGN(12sm),\textcolor{blue}{G$^2$N$^2$(12)}
$\mu$,0.428,0.231,0.0934,0.485,\textbf{0.0621}
$\alpha$,0.230,0.382,0.318,0.504,\textbf{0.119}
$\epsilon_{\mathrm{homo}}$,0.00261,0.00276,\textbf{0.00174},0.126,0.0312
$\epsilon_{\mathrm{lumo}}$,0.00267,0.00287,\textbf{0.0021},0.138,0.0333
$\Delta\epsilon$,0.0038,0.00406,\textbf{0.0029},0.182,0.0427
$R^2$,18.64,16.07,3.78,17.17,\textbf{0.992}
ZPVE,\textbf{0.00014},0.00064,0.000399,0.0105,0.00426
$U_0$,0.211,0.234,\textbf{0.022},14.41,1.71
$U$,0.206,0.234,\textbf{0.0504},14.41,1.72
$H$,0.269,0.229,\textbf{0.0294},14.41,1.71
$G$,0.261,0.238,\textbf{0.024},,14.41,1.72
$C_v$,0.0730,0.184,0.144,0.192,\textbf{0.0581}


==> data/EXPQM9GMNreduct.txt <==
Target,PPGN,G$^2$N$^2$
$\mu$,0.0934,\textbf{0.0703}
$\alpha$,0.318,\textbf{0.127}
$\epsilon_{\mathrm{homo}}$,{0.00174},\textbf{0.00172}
$\epsilon_{\mathrm{lumo}}$,{0.0021},\textbf{0.00153}
$\Delta\epsilon$,{0.0029},\textbf{0.00253}
$R^2$,3.78,\textbf{0.342}
ZPVE,{0.000399},\textbf{0.0000951}
$U_0$,{0.022},\textbf{0.0169}
$U$,{0.0504},\textbf{0.0162}
$H$,{0.0294},\textbf{0.0176}
$G$,{0.024},\textbf{0.0214}
$C_v$,0.144,\textbf{0.0429}
T $/$ ep,129 s, 98 s


==> data/EXPSR25GMN.txt <==
Method,EXP,SR25
$\WL 1$-bounded GNN,0\%,0\%
CHEBNET,87\%,0\%
$\WL 3$-bounded GNN,\textbf{100\%},0\%
PPGN,\textbf{100\%},0\%
\textcolor{blue}{G$^2$N$^2$},\textbf{100\%},0\%
I$^2$-GNN,\textbf{100\%},\textbf{100\%}


==> data/TUD.txt <==
Dataset,MUTAG,PTC,Proteins,NCI1,IMDB-B,IMDB-M
WL kernel \cite{shervashidze2011weisfeiler},90.4$\pm$5.7,59.9$\pm$4.3,75.0$\pm$3.1,\textbf{86.0}$\pm$\textbf{1.8},73.8$\pm$3.9,50.9$\pm$3.8
GNTK \cite{du2019graph},90.0$\pm$8.5,67.9$\pm$6.9,75.6$\pm$4.2,84.2$\pm$1.5,76.9$\pm$3.6,52.8$\pm$4.6
DGCNN \cite{zhang2018end},85.8$\pm$1.8,58.6$\pm$2.5,75.5$\pm$0.9,74.4$\pm$0.5,70.0$\pm$0.9,47.8$\pm$0.9
IGN \cite{maron2018invariant},83.9$\pm$13.0,58.5$\pm$6.9,76.6$\pm$5.5,74.3$\pm$2.7,72.0$\pm$5.5,48.7$\pm$3.4
GIN \cite{xu2018powerful},89.4$\pm$5.6,64.6$\pm$7.0,76.2$\pm$2.8,82.7$\pm$1.7,75.1$\pm$5.1,52.3$\pm$2.8
PPGNs \cite{maron2019provably},90.6$\pm$8.7,66.2$\pm$6.6,77.2$\pm$4.7,83.2$\pm$1.1,73.0$\pm$5.8,50.5$\pm$3.6
Natural GN \cite{de2020natural},89.4$\pm$1.60,66.8$\pm$1.79,71.7$\pm$1.04,82.7$\pm$1.35,74.8$\pm$2.01,51.3$\pm$1.50
WEGL \cite{kolouri2020wasserstein},N/A,67.5$\pm$7.7,76.5$\pm$4.2,N/A,75.4$\pm$5.0,52.3$\pm$2.9
GIN+GraphNorm \cite{cai2021graphnorm},91.6$\pm$6.5,64.9$\pm$7.5,77.4$\pm$4.9,82.7$\pm$1.7,76.0$\pm$3.7,N/A
GSNs \cite{bouritsas2022improving},{92.2}$\pm${7.5},68.2$\pm$7.2,76.6$\pm$5.0,83.5$\pm$2.0,\textbf{77.8}$\pm$\textbf{3.3},\textbf{54.3}$\pm$\textbf{3.3}
G$^2$N$^2$,\textbf{92.5}$\pm$\textbf{4.3},\textbf{72.3}$\pm$\textbf{6.3},\textbf{80.1}$\pm$\textbf{3.7},82.8$\pm$0.9,76.8$\pm$2.8,54.0$\pm$2.9

==> data/TUDreduct.txt <==
Dataset,G$^2$N$^2$,rank,Best GNN competitor
MUTAG,92.5$\pm$5.5,1(1),92.2$\pm$7.5 
PTC,72.3$\pm$6.3,1(1),68.2$\pm$7.2 
Proteins,80.1$\pm$3.7,1(1),77.4$\pm$4.9
NCI1,82.8$\pm$0.9,5(3),83.5$\pm$2.0 
IMDB-B,76.8$\pm$2.8,2(2),77.8$\pm$3.3 
IMDB-M,54.0$\pm$2.9,2(2),54.3$\pm$3.3 

==> data/countingrecap.txt <==
substructure,graph,node,edge
3-path,H/A,H/A,\textbf{us}
4-path,H/A,H/A,\textbf{us}
5-path,H/A,H/A,\textbf{us}
3-cycle,H/A,H/A,\textbf{us}
4-cycle,H/A,H/A,\textbf{us}
5-cycle,H/A,H/A,\textbf{us}
6-cycle,H/A,H/A,\textbf{us}
chordal cycle,H/A,H/A,\textbf{us}

==> data/countnodeexpe.txt <==
triangle,4-cycle,5-cycle,6-cycle,chordal cycle
3.99e-04,4.55e-04,2.93e-03,3.58e-03,1.56e-04


==> data/filteringGMN.txt <==
Method,Low-pass,High-pass,Band-pass
CHEBNET,{0.9995},0.9901,{0.8217}
GNNML3,{0.9995},{0.9909},{0.8189}
PPGN,0.9991,\textbf{0.9925},0.1041
\textcolor{blue}{G$^2$N$^2$},\textbf{0.9996},\textbf{0.9994},{0.8206}


==> data/paramTUD.txt <==
parameters,MUTAG,PTC,Proteins,NCI1,IMDB-B,IMDB-M
$f_n^{(0)}$,7,22,3,37,1,1
$S^{(0)}$,8,2,2,2,2,2
number of layer$ = l_m$,3,3,3,3,3,3
$f_n^{(l)} \l\dans \intervalleentier 1 {l_m}$,16,32,32,64,32,32
$S^{(l)} \ l\dans \intervalleentier 1 {l_m}$,16,32,32,64,32,32
decision layer dimension, 256/128/1,512/256/1,512/256/1,128/64/1,512/256/1,512/256/3
loss,BCEloss,BCEloss,BCEloss,BCEloss,BCEloss,CEloss
